Optical Counterparts of ULXs in NGC 1672

In this work, we deploy archival data from {\it HST}, {\it Chandra}, {\it XMM-Newton}, and {\it Swift-XRT}, to probe the nature of 9 candidate ULXs in NGC 1672. Specifically, our study focuses on using the precise source positions obtained via improved astrometry based on {\it Chandra} and {\it HST} observations to search for and identify potential optical counterparts for these ULXs. Unique optical counterparts are identified for two of the ULX candidates i.e., X2 and X6; for three of the candidates i.e., X1, X5 and X7, we found two potential counterparts for each source within the respective error radii. No optical counterparts were found for the remaining four sources. The spectral energy distribution of X2 is fitted to a blackbody spectrum with a temperature of $\sim$ 10$^{4}$K and the spectral class of the source is determined to be B7$-$A3, a supergiant donor star. We used colour magnitude diagrams (CMDs) to investigate ages of the counterparts. Of all the sources studied, X9 exhibits the most variability whereby the X-ray flux varies by a factor of $\sim$ 50 over a time period spanning 2004 to 2019, and also traces a partial q-curve-like feature in the hardness-intensity diagram, hinting at possible spectral transitions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
